Cache-aware Parallel Programming for Manycore Processors

With rapidly evolving technology, multicore and manycore processors have emerged as promising architectures to benefit from increasing transistor numbers. The transition towards these parallel architectures makes today an exciting time to investigate challenges in parallel computing. The TILEPro64 is a manycore accelerator, composed of 64 tiles interconnected via multiple 8x8 mesh networks. It contains per-tile caches and supports cache-coherent shared memory by default. In this paper we present a programming technique to take advantages of distributed caching facilities in manycore processors. However, unlike other work in this area, our approach does not use architecture-specific libraries. Instead, we provide the programmer with a novel technique on how to program future Non-Uniform Cache Architecture (NUCA) manycore systems, bearing in mind their caching organisation. We show that our localised programming approach can result in a significant improvement of the parallelisation efficiency (speed-up).

==> Files/micro_benchmark.txt <==
#Rep	Case01	Case08
#Case1: Centralised-Linux-hash for home
#Case8: Decentralised-Static-none
# NTH=63 A_SIZE=1M
10K	12.2	9.7
20K	25.6	19.1
30K	39.3	30.3
40K	51.0	40.5
50K	64.0	49.7

==> Files/result.txt <==
#Thr	Case01	Case02	Case03	Case04	Case05	Case06	Case07	Case08
#Case1: Centralised-Linux-hash for home
#Case8: Decentralised-Static-none
1	84.03	74.45	84.02	74.45	85.78	75.99	85.78	76.05
2	45.32	48.27	45.00	47.81	45.87	41.23	45.88	41.24
4	26.42	31.46	26.79	34.41	26.70	25.94	27.30	24.57
8	17.68	32.68	17.82	31.95	18.19	19.38	18.30	16.34
16	14.85	29.95	13.49	30.01	15.52	16.93	13.64	12.43
32	13.46	30.22	11.95	29.09	13.88	15.67	11.97	10.68
64	12.45	29.55	12.64	28.92	13.02	15.00	12.71	11.15


==> Files/result2.txt <==
#Thr	Case7(N) Case7(S) Case8(N) Case8(S)
16	13.84	13.74	12.49	12.40		
32	12.21	11.97	11.09	10.67
48	12.36	12.24	10.95	10.85
64	12.85	12.71	10.86	11.16


==> Files/result2_copy.txt <==
#Thr	Case01	Case02	Case03	Case04	Case05	Case06	Case07	Case08
16	14.56	13.71	15.50	18.00	16.94	35.08	18.26	35.39
32	12.83	11.81	14.23	17.90	15.82	34.44	16.30	34.86
48	12.96	11.60	14.07	16.67	15.80	34.44	16.38	34.90
64	13.21	11.45	14.13	16.18	16.42	33.80	16.08	35.06


==> Files/result_complete.txt <==
#Thr	Case01	Case02	Case03	Case04	Case05	Case06	Case07	Case08
1	100.01	98.33	99.99	98.32	98.17 	97.04	98.16	 
2	52.58	52.03	52.53	51.42	52.92	57.12	52.91 
4	30.33	29.29	29.95	29.60	31.63	40.65	31.72	
8	19.37	18.69	20.16	22.63	21.43	38.32	22.23	
12	19.42	18.72	20.23	22.09	21.58	37.31	21.42	
16	14.46	13.48	16.38	19.94	16.71	35.97	17.97	
24	14.64	13.54	16.42	19.50	16.80	35.63	18.31	
32	12.46	11.26	14.33	18.16	14.70	34.52	16.82	
48	12.99	11.53	14.44	17.10	15.16	34.89	16.29	
63	14	11	14.52	17.39	15.51	34.89	16.12	
64	14.00	11.64	13.79	16.81	15.74	34.81	15.63	
80	14.07	12.32	14.43	15.81	15.68	34.76		
96	13.45	11.95	14.79	15.60	16.00	34.62	
128	14.35	12.63	15.76	16.06	16.08	34.88

==> Files/result_copy.txt <==
#Thr	Case01	Case02	Case03	Case04	Case05	Case06	Case07	Case08
1	100.01	98.33	99.99	98.32	98.17 	97.04	98.16	96.88 
2	52.58	52.03	52.53	51.42	52.92	57.12	52.91 	56.87
4	30.33	29.29	29.95	29.60	31.63	40.65	31.72	42.91
8	19.37	18.69	20.16	22.63	21.43	38.32	22.23	38.92
16	14.46	13.48	16.38	19.94	16.71	35.97	17.97	36.61
32	12.46	11.26	14.33	18.16	14.70	34.52	16.82	35.79
64	13.50	11.64	13.79	16.81	15.74	34.81	15.63	35.34

1	84.03	74.45	84.02	74.45	85.78	75.99	85.78	76.05
2	45.32	48.27	45.00	47.81	45.87	41.23	45.88	41.24
4	26.42	31.46	26.79	34.41	26.70	25.94	27.30	24.57
8	17.68	32.68	17.82	31.95	18.19	19.38	18.30	16.34
16	14.85	29.95	13.49	30.01	15.52	16.93	13.64	12.43
32	13.46	30.22	11.95	29.09	13.88	15.67	11.97	10.68
64	12.45	29.55	12.64	28.92	13.02	15.00	12.71	11.15


==> Files/size_best_cases.txt <==
#array_size  Step0_hash(Centralised)  Step1_hash(intermediate)	Step2_hash(Decentralised)	Step2_none(Decentralised)
20000000	2.61			2.60			2.74				2.47					
40000000	4.98			5.01			5.19				4.61
80000000	10.04			9.94			10.18				8.95
100000000	12.68			12.48			12.78				11.19
120000000	15.25			15.10			15.33				13.30
140000000	18.47			17.53			18.02				15.58
